Estimation of isotropization time ($\tau_{\rm iso}$) of QGP from direct photons

We calculate transverse momentum distribution of direct photons from various sources by taking into account the initial state momentum anisotropy of quark gluon plasma (QGP). The total photon yield is then compared with the recent measurement of photon transverse momentum distribution by the PHENIX collaboration. It is also demonstrated that the presence of such an anisotropy can describe the PHENIX photon data better than the isotropic case in the present model. We show that the isotropization time thus extracted lies within the range $1.5 \geq\tau_{\rm iso} \geq 0.5$ fm/c for the initial condition used here.

==> reply_NPA.txt <==
     To
     The Editor
     Nuclear Physics A



     Dear Sir,
         
     Thanks for sending the referee's report on our manuscript entitled 
     "Estimation of isotropization............" by Bhattacharya et al. 
     (Ref. No. NPA-D-10-00008). All the points raised by the referee have 
     been taken care of in the current version of the manuscript.

     Looking forward to a prompt and positive response from you.

     With best regards,
     Lusaka Bhattacharya

=============================================================================

     Summary of changes (present manuscript):
     ---------------------------------------
    
     1. Minor modifications have been done in section 2.3. The sentences 
        starting with " We have used a........zero at $\tau=tau_{iso}$" 
        are newly added in section 2.3.
  
     2. A new sentence starting with "In this initial......." is added 
        in section 3 of the new manuscript.
 
     3. Caption of Fig. 1 (the value of $\tau_i$) is now corrected.
 
     4. Refs. [2] and [3] of the old manuscript has been deleted.

 

 

